Explicit stabilized multirate method for stiff stochastic differential equations

Stabilized explicit methods are particularly efficient for large systems of stiff stochastic differential equations (SDEs) due to their extended stability domain. However, they loose their efficiency when a severe stiffness is induced by very few "fast" degrees of freedom, as the stiff and nonstiff terms are evaluated concurrently. Therefore, inspired by [A. Abdulle, M. J. Grote, and G. Rosilho de Souza, Preprint (2020), arXiv:2006.00744] we introduce a stochastic modified equation whose stiffness depends solely on the "slow" terms. By integrating this modified equation with a stabilized explicit scheme we devise a multirate method which overcomes the bottleneck caused by a few severely stiff terms and recovers the efficiency of stabilized schemes for large systems of nonlinear SDEs. The scheme is not based on any scale separation assumption of the SDE and therefore it is employable for problems stemming from the spatial discretization of stochastic parabolic partial differential equations on locally refined grids. The multirate scheme has strong order 1/2, weak order 1 and its stability is proved on a model problem. Numerical experiments confirm the efficiency and accuracy of the scheme.

==> Paper - Second submission/data/ecoli/data.csv <==
Nreac,cost,rF,rS,s,m,speed
0,25338,0,11800112,123,1,1
1,21646,11800000,7493217,98,4,1.1706
2,9936,11800000,984803,36,8,2.5501
3,6896,11800000,162630,16,16,3.6743
4,7098,11801955,120115,13,18,3.5697
5,8188,11800000,124739,13.2,17.6,3.0945
6,8946,11800000,116169,12.6,17.9,2.8323
7,9768,11800000,15832,8,30,2.5940
8,9092,11800000,10004,4,54,2.7868
9,9940,11800000,10000,4,54,2.5491
10,10629,11800000,5804,3,72,2.3839

==> Paper - Second submission/data/exp_conv/SK-mROCK_s_10_m_10.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.0009765625,0.03125,6.11479360057663e-05,0.00590189724791755,10,10
0.001953125,0.0441941738241592,0.000116085087949935,0.00833458025090533,10,10
0.00390625,0.0625,0.000239082086655695,0.0117635388186796,10,10
0.0078125,0.0883883476483184,0.000458209426183153,0.0165938415977696,10,10
0.015625,0.125,0.000912310526675334,0.0232942587564166,10,10
0.03125,0.176776695296637,0.00180824413301662,0.0325537077874318,10,10
0.0625,0.25,0.00359857794121336,0.0448570999938871,10,10
0.125,0.353553390593274,0.00723832723913786,0.0610016118193692,10,10
0.25,0.5,0.0141803714056353,0.0810806958822449,10,10
0.5,0.707106781186548,0.0276569919477886,0.106149921792981,10,10


==> Paper - Second submission/data/exp_conv/SK-mROCK_s_5_m_4.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.0009765625,0.03125,5.89894152036868e-05,0.00590192501207041,5,4
0.001953125,0.0441941738241592,0.000122622107282186,0.00834870390578928,5,4
0.00390625,0.0625,0.000241831425199441,0.0118005707232571,5,4
0.0078125,0.0883883476483184,0.000476010975663939,0.0166087803422174,5,4
0.015625,0.125,0.000940354004348429,0.0233384767262523,5,4
0.03125,0.176776695296637,0.0018970998920775,0.0326219894552965,5,4
0.0625,0.25,0.00373635330802969,0.0449632775280336,5,4
0.125,0.353553390593274,0.00743277111969378,0.0610231414354426,5,4
0.25,0.5,0.0145883295542293,0.0811966412626638,5,4
0.5,0.707106781186548,0.0283911692701776,0.106511581442278,5,4


==> Paper - Second submission/data/exp_conv_stiff/SK-ROCK.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.009765625,0.0988211768802619,0.0198936438735346,0.0623391712464431,8,1
0.01953125,0.139754248593737,0.0413735225135121,0.098175142701428,11,1
0.0390625,0.197642353760524,0.0862720112995152,0.143014930988872,16,1
0.078125,0.279508497187474,0.189306260825664,0.207516273050128,22,1
0.15625,0.395284707521047,0.405131907572777,0.275666619023977,31,1
0.3125,0.559016994374947,0.835879357284817,0.384162064801417,43,1
0.625,0.790569415042095,1.69672909635926,0.498882953643003,61,1
1.25,1.11803398874989,2.67614444681271e+30,11601316276857.4,86,1
2.5,1.58113883008419,5.86566950504724,1.41113338316818,122,1
5,2.23606797749979,11.327018432347,2.74904476370504,172,1


==> Paper - Second submission/data/exp_conv_stiff/SK-mROCK.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.009765625,0.0988211768802619,0.0176090032804976,0.0656879217296047,1,14
0.01953125,0.139754248593737,0.0367411460451929,0.0912992379051147,1,20
0.0390625,0.197642353760524,0.079229196860683,0.128458322909885,1,28
0.078125,0.279508497187474,0.159701902582623,0.162081486920336,1,38
0.15625,0.395284707521047,0.236783724954402,0.231758711982933,1,54
0.3125,0.559016994374947,0.822993516000182,0.313415992704801,2,38
0.625,0.790569415042095,1.55780149647841,0.498271636077947,2,54
1.25,1.11803398874989,3.29072430396925,0.775622479453448,3,52
2.5,1.58113883008419,6.84331581490588,1.37366158463047,4,54
5,2.23606797749979,5.00008837975011e+89,5.01140791209551e+42,5,62


==> Paper - Second submission/data/exp_eff2/results.csv <==
k,delta,r,rho_skrock,rhoF_mskrock,rhoS_mskrock,relerrl2,time_skrock,time_mskrock,s_skrock,s_mskrock,m_mskrock,eta_mskrock,RelSpeedUp
1,1,0.00262334779537887,19198.5640524624,13717.3175801043,19200.6830774779,6.99328289819711e-11,0.965467,1.098631,10,10,2,0.000413793103448276,0.878790968032033
2,0.5,0.00130391173520562,19809.8614966933,14026.3205225223,19809.8742390973,6.06761848100142e-11,1.141648,1.082518,11,11,2,0.000341977771444856,1.054622648307
3,0.25,0.000806126561870214,16890.0894326647,14140.9417012626,16890.0922593827,1.57644734887235e-11,1.046337,0.925026,10,10,2,0.000413793103448276,1.13114334083583
4,0.125,0.000406338886631451,16717.3998950062,12163.6573188553,16717.1752826244,1.96685712419257e-11,0.9603,0.952228,10,10,2,0.000413793103448276,1.0084769614
5,0.0625,0.000402576489533011,25476.4782032735,25593.2580491002,17393.8213001064,5.52819345504791e-05,1.097924,1.08641,12,10,4,0.000331034482758621,1.01059820877937
6,0.03125,0.000603986309643648,115477.649818053,115444.173110893,19108.7545080735,0.00015195695230803,2.265718,1.035053,25,10,6,0.000319211822660099,2.1889874238324
7,0.015625,0.00142363229611552,467577.061320691,467757.798744517,18103.0121304479,0.000173562455527077,4.350044,1.057333,50,10,10,0.000313479623824451,4.11416649248628
8,0.0078125,0.00319425034937113,1911906.39470911,1860084.36413046,17880.198903414,0.000179010925173463,8.623295,1.312374,100,10,18,0.000311305647485855,6.57076031679994
9,0.00390625,0.00540108021604321,7616927.21791788,7552229.77466114,18630.4835065195,0.000180384947359648,16.696132,1.44444,199,10,36,0.000310584476101717,11.558896181219
10,0.001953125,0.00944154278826838,30475977.2404254,30652704.0635171,19979.008241679,0.000149332105072754,31.972785,2.236267,398,11,64,0.000256545961875115,14.2973915905391
11,0.0009765625,0.0184633710541989,121393604.3034,120582235.62396,17054.5017796005,0.000180774504531183,68.760248,3.428385,793,10,140,0.000310360662313876,20.0561628871903
12,0.00048828125,0.0312561047079508,493056417.275391,488358501.796578,18185.8879718999,0.000180830018478471,136.02937,5.536313,1597,10,280,0.000310348786116642,24.5703900772951
13,0.000244140625,0.05598638169094,1955111345.71169,1957105906.37862,18346.8466693962,0.000180798416797769,288.224324,10.959237,3181,10,562,0.000310345810178278,26.2996706796285
14,0.0001220703125,0.101238164603059,7776878946.69357,7781363530.26183,17718.1057639155,0.000180786973344815,605.485911,22.953727,6343,10,1118,0.000310345075877364,26.3785445823243
15,6.103515625e-05,0.178718497776314,30920527125.8425,31052775209.3503,17091.2917849474,0.000180831393408146,1240.149506,52.442335,12647,10,2234,0.000310344889770151,23.647869722048
16,3.0517578125e-05,0.29870867035618,124659291571.534,124747161773.766,18155.7469944914,0.0001808189096775,2825.092806,137.18293,25393,10,4476,0.000310344843076669,20.5936176315814


==> Paper - Second submission/data/text/phi_psisq_r_3.csv <==
z,phi,psisq
-69.7089072064891,0.000688397337804295,4.78698136233447e-07
-69.004776830666,0.0096020977968742,7.88246244252268e-05
-68.3006464548429,0.0166027854753489,0.000302582088383074
-67.5965160790198,0.0219082260464077,0.000619548777000485
-66.8923857031966,0.0257228742033013,0.000985884598126759
-66.1882553273735,0.028238228063314,0.00136545035648005
-65.4841249515504,0.0296331835717247,0.00172916811241138
-64.7799945757273,0.0300743889057685,0.00205440322342241
-64.0758641999041,0.0297165988785977,0.00232436806843697
-63.371733824081,0.0287030293432433,0.00252754745482636
-62.6676034482579,0.0271657115965766,0.00265714570818844
-61.9634730724348,0.0252258467832699,0.0027105554448804
-61.2593426966117,0.0229941602997585,0.00268884802730539
-60.5552123207885,0.0205712561982016,0.00259628570195284
-59.8510819449654,0.0180479715904439,0.00243985542019261
-59.1469515691423,0.0155057310519766,0.0022288243418228
-58.4428211933192,0.0130169010258993,0.00197431702137145
-57.738690817496,0.0106451442268807,0.00168891427715188
-57.0345604416729,0.00844577404512038,0.00138627374307191
-56.3304300658498,0.0064661089503099,0.00108077210319672
-55.6262996900267,0.00474582689559424,0.000787169009065594
-54.9221693142036,0.00331731972153316,0.000520292679762308
-54.2180389383804,0.00220604756006245,0.000294747184739379
-53.5139085625573,0.00143089323845532,0.00012464140939603
-52.8097781867342,0.00100451668328372,2.33397034099094e-05
-52.1056478109111,0.00093370932437967,3.23421182259815e-06
-51.4015174350879,0.00121974849879664,7.5538888878869e-05
-50.6973870592648,0.00185875185477079,0.000250105194619693
-49.9932566834417,0.00284203175568245,0.000535259474229047
-49.2891263076186,0.00415644968401729,0.000937662020134433
-48.5849959317955,0.00578477064532776,0.00146218781686119
-47.8808655559723,0.00770601757219444,0.00211182896864059
-47.1767351801492,0.00989582572818732,0.00288761880977164
-46.4726048043261,0.0123267971118272,0.00378857769773668
-45.768474428503,0.0149688548605468,0.00481168048907074
-45.0643440526798,0.0177895976546524,0.00595184569798469
-44.3602136768567,0.0207546541212853,0.00720194633774207
-43.6560833010336,0.0238280372383824,0.00855284244478977
-42.9519529252105,0.0269724987386385,0.00999343528564243
-42.2478225493874,0.0301498835134669,0.0115107432465206
-41.5436921735642,0.0333214840169611,0.0130899994057427
-40.8395617977411,0.0364483946698561,0.0147147707888706
-40.135431421918,0.0394918662634897,0.0163670993066092
-39.4313010460949,0.0424136603637637,0.0180276643754597
-38.7271706702717,0.0451764037151055,0.0196759672211264
-38.0230402944486,0.0477439426444291,0.0212905368646774
-37.3189099186255,0.0500816974650969,0.0228491577914596
-36.6147795428024,0.0521570168808806,0.0243291193027663
-35.9106491669792,0.0539395323899227,0.0257074865502596
-35.2065187911561,0.0554015126886979,0.026961393253146
-34.502388415333,0.0565182180759743,0.0280683560981064
-33.7982580395099,0.0572682548567749,0.0290066108219788
-33.0941276636868,0.0576339297463387,0.0297554699771958
-32.3899972878636,0.0576016042740825,0.0302957023799751
-31.6858669120405,0.0571620491875614,0.0306099342412647
-30.9817365362174,0.0563107988564313,0.0306830719804406
-30.2776061603943,0.0550485056764089,0.0305027467217591
-29.5734757845711,0.0533812944732343,0.0300597804735632
-28.869345408748,0.0513211169066315,0.0293486739902413
-28.1652150329249,0.0488861058742699,0.0283681163169417
-27.4610846571018,0.046100929915726,0.027121516017039
-26.7569542812787,0.0429971476164443,0.025617554082355
-26.0528239054555,0.0396135620116988,0.0238707585261342
-25.3486935296324,0.0359965749905544,0.0219021006587713
-24.6445631538093,0.032200541699828,0.0197396130462941
-23.9404327779862,0.0282881249480504,0.0174190291515993
-23.236302402163,0.0243306496094269,0.0149844446584419
-22.5321720263399,0.020408457027799,0.0124890004781794
-21.8280416505168,0.016611259420606,0.00999558743926835
-21.1239112746937,0.0130384942828457,0.00757757265951595
-20.4197808988706,0.00979967879103639,0.00531954760108454
-19.7156505230474,0.00701476420717761,0.00331809780825023
-19.0115201472243,0.00481449028271203,0.00168259432791534
-18.3073897714012,0.00334073966248633,0.000536006812874266
-17.6032593955781,0.00274689228871282,1.57383078335519e-05
-16.8991290197549,0.00319817980493063,0.000274481718185346
-16.1949986439318,0.0048720399599671,0.00148109796153483
-15.4908682681087,0.00795847101189918,0.0038215158019814
-14.7867378922856,0.0126603861320146,0.00749965336715349
-14.0826075164625,0.0191939678087734,0.0127383613479972
-13.3784771406393,0.0277890222517691,0.019780387881319
-12.6743467648162,0.03868933379569,0.0288893651150812
-11.9702163889931,0.0521530193042809,0.0403508174564532
-11.26608601317,0.0684528825743039,0.0544731915026134
-10.5619556373468,0.0878767687395,0.0715889076543084
-9.85782526152371,0.110727918674551,0.0920554334121637
-9.1536948857006,0.137325323399039,0.116256378355747
-8.44956450987747,0.168004078481411,0.144602610805391
-7.74543413405435,0.203115738442936,0.177533396166761
-7.04130375823122,0.243028671161669,0.215517556958184
-6.3371733824081,0.288128412276414,0.25905465452073
-5.63304300658498,0.338818019590681,0.308676192411041
-4.92891263076186,0.395518427476651,0.364946841476926
-4.22478225493873,0.458668801279134,0.428465686615694
-3.52065187911562,0.528726891719533,0.499867495215254
-2.81652150329249,0.606169389299808,0.579824007277965
-2.11239112746937,0.69149227870643,0.669045247227236
-1.40826075164624,0.785211193214346,0.768280857396881
-0.704130375823127,0.887861769090939,0.87832145320323
0,1,1


==> Paper - Second submission/data/text/phi_psisq_r_3_high_damp.csv <==
z,phi,psisq
-45.5069632643327,0.0118569451063153,0.000166891783613011
-45.0472969687333,0.0186526822185752,1.03000094391949e-05
-44.587630673134,0.0239967249865971,2.99957869623317e-05
-44.1279643775347,0.0280572248067914,0.000173499545589233
-43.6682980819354,0.0309918847685303,0.00039632264590885
-43.2086317863361,0.0329482436812627,0.000661343844808529
-42.7489654907367,0.0340639601016293,0.000938206204356948
-42.2892991951374,0.0344670963605766,0.00120273444445373
-41.8296328995381,0.0342764025904718,0.00143637273924574
-41.3699666039388,0.0336016007522181,0.00162564295731007
-40.9103003083395,0.0325436686623682,0.00176162334560366
-40.4506340127401,0.0311951240202401,0.00183944765717969
-39.9909677171408,0.0296403084350312,0.00185782472267054
-39.5313014215415,0.0279556714529331,0.00181857846553754
-39.0716351259422,0.0262100545842462,0.00172620836108728
-38.6119688303429,0.0244649753304947,0.00158747033925474
-38.1523025347435,0.0227749112115409,0.00141097813115298
-37.6926362391442,0.0211875837927,0.00120682505938956
-37.2329699435449,0.019744242711855,0.000986226272149664
-36.7733036479456,0.018479949706571,0.000761181421045845
-36.3136373523463,0.0174238626412103,0.000544157782734504
-35.8539710567469,0.0165995195340467,0.000347793824299018
-35.3943047611476,0.0160251225843804,0.000184623212399562
-34.9346384655483,0.0157138221996528,6.68192661896053e-05
-34.474972169949,0.0156740010225607,5.95985399908971e-06
-34.0153058743497,0.0159095579581717,1.28127337842885e-05
-33.5556395787503,0.0164201922010381,9.71413373443441e-05
-33.095973283151,0.0172016872623122,0.000267530998304488
-32.6363069875517,0.0182461949968607,0.000531235623865936
-32.1766406919524,0.0195425196303795,0.000894044810322473
-31.7169743963531,0.0210764017865082,0.00136017140234371
-31.2573081007537,0.0228308025139449,0.00193215949602501
-30.7976418051544,0.024786187313561,0.00261081288570415
-30.3379755095551,0.0269208101655158,0.00339514395454454
-29.8783092139558,0.0292109975563709,0.00428234300888531
-29.4186429183565,0.0316314325062053,0.00526776805635787
-28.9589766227571,0.0341554385957301,0.00634495502776933
-28.4993103271578,0.0367552639934026,0.00750564844275243
-28.0396440315585,0.0394023654825416,0.00873985251918235
-27.5799777359592,0.0420676924884419,0.01003590272636
-27.1203114403599,0.0447219711054889,0.0113805577819621
-26.6606451447606,0.0473359881242734,0.0127591120927581
-26.2009788491612,0.049880875058706,0.0141555286390931
-25.7413125535619,0.0523283921731322,0.0155525923031386
-25.2816462579626,0.0546512125094467,0.0169320836409088
-24.8219799623633,0.0568232059142086,0.0182749730980443
-24.3623136667639,0.0588197230657553,0.0195616356693622
-23.9026473711646,0.0606178795013179,0.0207720860021729
-23.4429810755653,0.0621968396441356,0.0218862339433634
-22.983314779966,0.0635381008305703,0.0228841605302479
-22.5236484843667,0.0646257773372215,0.0237464144251844
-22.0639821887674,0.0654468844080406,0.0244543287939583
-21.604315893168,0.0659916222814462,0.0249903586279324
-21.1446495975687,0.0662536602174381,0.0253384385099643
-20.6849833019694,0.0662304205247125,0.0254843608240896
-20.2253170063701,0.0659233625877764,0.0254161744089721
-19.7656507107708,0.0653382668940625,0.025124603655121
-19.3059844151714,0.0644855190610436,0.0246034880458746
-18.8463181195721,0.0633803938633474,0.0238502421421501
-18.3866518239728,0.0620433392598715,0.0228663360109611
-17.9269855283735,0.0605002604208975,0.0216577960977012
-17.4673192327742,0.0587828037552061,0.0202357265421938
-17.0076529371748,0.0569286409371917,0.0186168509385101
-16.5479866415755,0.054981752933977,0.0168240745385517
-16.0883203459762,0.0529927140325278,0.0148870668994019
-15.6286540503769,0.0510189758667676,0.0128428649744423
-15.1689877547776,0.0491251514446922,0.0107364966482365
-14.7093214591782,0.0473832991754846,0.00862162471518093
-14.2496551635789,0.0458732068966295,0.00656121130192146
-13.7899888679796,0.0446826759010281,0.00462820273353751
-13.3303225723803,0.0439078049641127,0.00290623484349242
-12.870656276781,0.0436532743709613,0.00149035872735058
-12.4109899811816,0.0440326299434127,0.0004877869402613
-11.9513236855823,0.0451685670671806,1.86601382092593e-05
-11.491657389983,0.0471932147189687,0.000216834163031738
-11.0319910943837,0.0502484194935851,0.00123068757120247
-10.5723247987844,0.0544860296310574,0.00322394960638218
-10.112658503185,0.0600681790437467,0.00637654861573582
-9.65299220758572,0.0671675713434631,0.0108854809100165
-9.1933259119864,0.0759677638685798,0.0169657000674159
-8.73365961638708,0.0866634517111479,0.024851026681182
-8.27399332078776,0.0994607517440112,0.0347950785510024
-7.81432702518844,0.114577486647921,0.0470722213181554
-7.35466072958912,0.13224346893865,0.0619785395444272
-6.89499443398979,0.152700784994109,0.0798328282347961
-6.43532813839047,0.176204079081458,0.100977604803882
-5.97566184279115,0.203020837384225,0.125780141486166
-5.51599554719184,0.233431672029418,0.154633518189971
-5.05632925159252,0.26773060511464,0.187957695795218
-4.5966629559932,0.306225352735205,0.226200609894937
-4.13699666039388,0.349237609011251,0.269839284980554
-3.67733036479456,0.397103330114856,0.319380969070944
-3.21766406919524,0.450173018297151,0.375364288785245
-2.75799777359592,0.508812005915438,0.438360424859442
-2.2983314779966,0.573400739460301,0.508974308106723
-1.83866518239728,0.644335063582723,0.587845835821588
-1.37899888679796,0.722026505121197,0.675651108627741
-0.919332591198639,0.806902557128849,0.773103687769736
-0.45966629559932,0.899406962900544,0.880955872848397
0,1,1


==> Paper - Second submission/data/text/phis.csv <==
z,phiz,phizd2sq
-100,0.01,0.0004
-98.989898989899,0.0101020408163265,0.000408204914618909
-97.979797979798,0.0102061855670103,0.000416664895312998
-96.969696969697,0.0103125,0.000425390625
-95.959595959596,0.0104210526315789,0.000434393351800554
-94.9494949494949,0.010531914893617,0.000443684925305568
-93.9393939393939,0.0106451612903226,0.000453277835587929
-92.9292929292929,0.0107608695652174,0.000463185255198488
-91.9191919191919,0.0108791208791209,0.000473421084410095
-90.9090909090909,0.011,0.000484
-89.8989898989899,0.011123595505618,0.000494937507890418
-88.8888888888889,0.01125,0.00050625
-87.8787878787879,0.0113793103448276,0.000517954815695601
-86.8686868686869,0.0115116279069767,0.000530070308274743
-85.8585858585859,0.0116470588235294,0.000542615916955017
-84.8484848484848,0.0117857142857143,0.000555612244897959
-83.8383838383838,0.0119277108433735,0.000569081143852519
-82.8282828282828,0.0120731707317073,0.000583045806067817
-81.8181818181818,0.0122222222222222,0.000597530864197531
-80.8080808080808,0.012375,0.0006125625
-79.7979797979798,0.0125316455696203,0.000628168562730332
-78.7878787878788,0.0126923076923077,0.000644378698224852
-77.7777777777778,0.0128571428571429,0.000661224489795919
-76.7676767676768,0.0130263157894737,0.000678739612188366
-75.7575757575758,0.0132,0.00069696
-74.7474747474747,0.0133783783783784,0.000715924032140248
-73.7373737373737,0.0135616438356164,0.000735672734096453
-72.7272727272727,0.01375,0.00075625
-71.7171717171717,0.013943661971831,0.000777702836738742
-70.7070707070707,0.0141428571428571,0.000800081632653061
-69.6969696969697,0.0143478260869565,0.000823440453686199
-68.6868686868687,0.0145588235294118,0.000847837370242212
-67.6767676767677,0.0147761194029851,0.000873334818445085
-66.6666666666667,0.015,0.000899999999999994
-65.6565656565656,0.0152307692307692,0.000927905325443777
-64.6464646464646,0.01546875,0.000957128906249983
-63.6363636363636,0.0157142857142857,0.000987755102040786
-62.6262626262626,0.0159677419354839,0.00101987513007279
-61.6161616161616,0.0162295081967213,0.00105358774522969
-60.6060606060606,0.0165,0.00108899999999985
-59.5959595959596,0.0167796610169492,0.00112622809537463
-58.5858585858586,0.0170689655172414,0.00116539833531466
-57.5757575757576,0.0173684210526316,0.00120664819944522
-56.5656565656566,0.0176785714285714,0.0012501275510191
-55.5555555555556,0.018,0.00129599999999776
-54.5454545454545,0.0183333333333333,0.0013444444444406
-53.5353535353535,0.0186792452830189,0.00139565681736611
-52.5252525252525,0.0190384615384615,0.00144985207099452
-51.5151515151515,0.0194117647058824,0.00150726643596653
-50.5050505050505,0.0198,0.00156815999996616
-49.4949494949495,0.0202040816326531,0.00163281965841725
-48.4848484848485,0.020625,0.00170156249989918
-47.4747474747475,0.021063829787234,0.00177473970104803
-46.4646464646465,0.0215217391304348,0.00185274102049253
-45.4545454545455,0.022,0.00193599999947808
-44.4444444444444,0.0225,0.00202499999909538
-43.4343434343434,0.0230232558139535,0.00212028123152942
-42.4242424242424,0.0235714285714286,0.00222244897686566
-41.4141414141414,0.0241463414634146,0.00233218321953075
-40.4040404040404,0.02475,0.00245024999174695
-39.3939393939394,0.0253846153846154,0.00257751477851321
-38.3838383838384,0.0260526315789474,0.00271495842364335
-37.3737373737374,0.0267567567567568,0.00286369608467227
-36.3636363636364,0.0275,0.00302499992317686
-35.3535353535353,0.0282857142857143,0.00320032639593271
-34.3434343434343,0.0291176470588235,0.00339134924447464
-33.3333333333333,0.0299999999999999,0.00359999958400212
-32.3232323232323,0.0309374999999997,0.00382851489190597
-31.3131313131313,0.0319354838709669,0.00407949922586639
-30.3030303030303,0.0329999999999977,0.00435599770966829
-29.2929292929293,0.0341379310344763,0.00466158927976926
-28.2828282828283,0.0353571428571244,0.00500050298459979
-27.2727272727273,0.0366666666666142,0.0053777649120278
-26.2626262626263,0.0380769230767735,0.00579938529310015
-25.2525252525252,0.0395999999995728,0.0062725987937152
-24.2424242424242,0.041249999998778,0.00680617590973082
-23.2323232323232,0.0430434782573682,0.00741083040273933
-22.2222222222222,0.0449999999899486,0.00809975788732514
-21.2121212121212,0.0471428571139431,0.00888935560404422
-20.2020202020202,0.0494999999166358,0.00980019558802911
-19.1919191919192,0.0521052629169391,0.0108583568439489
-18.1818181818182,0.0549999993016078,0.012097273162598
-17.1717171717172,0.0582352920871411,0.0135603323228876
-16.1616161616162,0.0618749940760076,0.0153045869842687
-15.1515151515152,0.0659999826489999,0.0174061369014545
-14.1414141414141,0.0707142346674259,0.01996806650154
-13.1313131313131,0.0761536952031886,0.0231323592565142
-12.1212121212121,0.0824995509668435,0.0270981170645056
-11.1111111111111,0.0899986549195328,0.0321499726039303
-10.1010101010101,0.0989959372299142,0.0387033195856218
-9.09090909090909,0.109987604586144,0.0473778884445772
-8.08080808080808,0.123711709163962,0.0591201645234533
-7.07070707070707,0.14130840916782,0.0754119128541598
-6.06060606060606,0.164615057222921,0.0986341045980231
-5.05050505050505,0.196731592749161,0.132718069604596
-4.04040404040404,0.243146384968918,0.184340399782835
-3.03030303030303,0.314060670250229,0.265172037112757
-2.02020202020202,0.429348808991984,0.39621942615566
-1.01010101010101,0.629459630282721,0.616412330445
0,1,1


==> data/ecoli/data.csv <==
Nreac,cost,rF,rS,s,m,speed
0,25338,0,11800112,123,1,1
1,21646,11800000,7493217,98,4,1.1706
2,9936,11800000,984803,36,8,2.5501
3,6896,11800000,162630,16,16,3.6743
4,7098,11801955,120115,13,18,3.5697
5,8188,11800000,124739,13.2,17.6,3.0945
6,8946,11800000,116169,12.6,17.9,2.8323
7,9768,11800000,15832,8,30,2.5940
8,9092,11800000,10004,4,54,2.7868
9,9940,11800000,10000,4,54,2.5491
10,10629,11800000,5804,3,72,2.3839

==> data/exp_conv/SK-mROCK_s_10_m_10.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.0009765625,0.03125,6.11479360057663e-05,0.00590189724791755,10,10
0.001953125,0.0441941738241592,0.000116085087949935,0.00833458025090533,10,10
0.00390625,0.0625,0.000239082086655695,0.0117635388186796,10,10
0.0078125,0.0883883476483184,0.000458209426183153,0.0165938415977696,10,10
0.015625,0.125,0.000912310526675334,0.0232942587564166,10,10
0.03125,0.176776695296637,0.00180824413301662,0.0325537077874318,10,10
0.0625,0.25,0.00359857794121336,0.0448570999938871,10,10
0.125,0.353553390593274,0.00723832723913786,0.0610016118193692,10,10
0.25,0.5,0.0141803714056353,0.0810806958822449,10,10
0.5,0.707106781186548,0.0276569919477886,0.106149921792981,10,10


==> data/exp_conv/SK-mROCK_s_5_m_4.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.0009765625,0.03125,5.89894152036868e-05,0.00590192501207041,5,4
0.001953125,0.0441941738241592,0.000122622107282186,0.00834870390578928,5,4
0.00390625,0.0625,0.000241831425199441,0.0118005707232571,5,4
0.0078125,0.0883883476483184,0.000476010975663939,0.0166087803422174,5,4
0.015625,0.125,0.000940354004348429,0.0233384767262523,5,4
0.03125,0.176776695296637,0.0018970998920775,0.0326219894552965,5,4
0.0625,0.25,0.00373635330802969,0.0449632775280336,5,4
0.125,0.353553390593274,0.00743277111969378,0.0610231414354426,5,4
0.25,0.5,0.0145883295542293,0.0811966412626638,5,4
0.5,0.707106781186548,0.0283911692701776,0.106511581442278,5,4


==> data/exp_conv_stiff/SK-ROCK.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.009765625,0.0988211768802619,0.0198936438735346,0.0623391712464431,8,1
0.01953125,0.139754248593737,0.0413735225135121,0.098175142701428,11,1
0.0390625,0.197642353760524,0.0862720112995152,0.143014930988872,16,1
0.078125,0.279508497187474,0.189306260825664,0.207516273050128,22,1
0.15625,0.395284707521047,0.405131907572777,0.275666619023977,31,1
0.3125,0.559016994374947,0.835879357284817,0.384162064801417,43,1
0.625,0.790569415042095,1.69672909635926,0.498882953643003,61,1
1.25,1.11803398874989,2.67614444681271e+30,11601316276857.4,86,1
2.5,1.58113883008419,5.86566950504724,1.41113338316818,122,1
5,2.23606797749979,11.327018432347,2.74904476370504,172,1


==> data/exp_conv_stiff/SK-mROCK.csv <==
dt,sqrtdt,errweak,errstrong,s,m
0.009765625,0.0988211768802619,0.0176090032804976,0.0656879217296047,1,14
0.01953125,0.139754248593737,0.0367411460451929,0.0912992379051147,1,20
0.0390625,0.197642353760524,0.079229196860683,0.128458322909885,1,28
0.078125,0.279508497187474,0.159701902582623,0.162081486920336,1,38
0.15625,0.395284707521047,0.236783724954402,0.231758711982933,1,54
0.3125,0.559016994374947,0.822993516000182,0.313415992704801,2,38
0.625,0.790569415042095,1.55780149647841,0.498271636077947,2,54
1.25,1.11803398874989,3.29072430396925,0.775622479453448,3,52
2.5,1.58113883008419,6.84331581490588,1.37366158463047,4,54
5,2.23606797749979,5.00008837975011e+89,5.01140791209551e+42,5,62


==> data/exp_eff2/results.csv <==
k,delta,r,rho_skrock,rhoF_mskrock,rhoS_mskrock,relerrl2,time_skrock,time_mskrock,s_skrock,s_mskrock,m_mskrock,eta_mskrock,RelSpeedUp
1,1,0.00262334779537887,19198.5640524624,13717.3175801043,19200.6830774779,6.99328289819711e-11,0.965467,1.098631,10,10,2,0.000413793103448276,0.878790968032033
2,0.5,0.00130391173520562,19809.8614966933,14026.3205225223,19809.8742390973,6.06761848100142e-11,1.141648,1.082518,11,11,2,0.000341977771444856,1.054622648307
3,0.25,0.000806126561870214,16890.0894326647,14140.9417012626,16890.0922593827,1.57644734887235e-11,1.046337,0.925026,10,10,2,0.000413793103448276,1.13114334083583
4,0.125,0.000406338886631451,16717.3998950062,12163.6573188553,16717.1752826244,1.96685712419257e-11,0.9603,0.952228,10,10,2,0.000413793103448276,1.0084769614
5,0.0625,0.000402576489533011,25476.4782032735,25593.2580491002,17393.8213001064,5.52819345504791e-05,1.097924,1.08641,12,10,4,0.000331034482758621,1.01059820877937
6,0.03125,0.000603986309643648,115477.649818053,115444.173110893,19108.7545080735,0.00015195695230803,2.265718,1.035053,25,10,6,0.000319211822660099,2.1889874238324
7,0.015625,0.00142363229611552,467577.061320691,467757.798744517,18103.0121304479,0.000173562455527077,4.350044,1.057333,50,10,10,0.000313479623824451,4.11416649248628
8,0.0078125,0.00319425034937113,1911906.39470911,1860084.36413046,17880.198903414,0.000179010925173463,8.623295,1.312374,100,10,18,0.000311305647485855,6.57076031679994
9,0.00390625,0.00540108021604321,7616927.21791788,7552229.77466114,18630.4835065195,0.000180384947359648,16.696132,1.44444,199,10,36,0.000310584476101717,11.558896181219
10,0.001953125,0.00944154278826838,30475977.2404254,30652704.0635171,19979.008241679,0.000149332105072754,31.972785,2.236267,398,11,64,0.000256545961875115,14.2973915905391
11,0.0009765625,0.0184633710541989,121393604.3034,120582235.62396,17054.5017796005,0.000180774504531183,68.760248,3.428385,793,10,140,0.000310360662313876,20.0561628871903
12,0.00048828125,0.0312561047079508,493056417.275391,488358501.796578,18185.8879718999,0.000180830018478471,136.02937,5.536313,1597,10,280,0.000310348786116642,24.5703900772951
13,0.000244140625,0.05598638169094,1955111345.71169,1957105906.37862,18346.8466693962,0.000180798416797769,288.224324,10.959237,3181,10,562,0.000310345810178278,26.2996706796285
14,0.0001220703125,0.101238164603059,7776878946.69357,7781363530.26183,17718.1057639155,0.000180786973344815,605.485911,22.953727,6343,10,1118,0.000310345075877364,26.3785445823243
15,6.103515625e-05,0.178718497776314,30920527125.8425,31052775209.3503,17091.2917849474,0.000180831393408146,1240.149506,52.442335,12647,10,2234,0.000310344889770151,23.647869722048
16,3.0517578125e-05,0.29870867035618,124659291571.534,124747161773.766,18155.7469944914,0.0001808189096775,2825.092806,137.18293,25393,10,4476,0.000310344843076669,20.5936176315814


==> data/text/phi_psisq_r_3.csv <==
z,phi,psisq
-69.7089072064891,0.000688397337804295,4.78698136233447e-07
-69.004776830666,0.0096020977968742,7.88246244252268e-05
-68.3006464548429,0.0166027854753489,0.000302582088383074
-67.5965160790198,0.0219082260464077,0.000619548777000485
-66.8923857031966,0.0257228742033013,0.000985884598126759
-66.1882553273735,0.028238228063314,0.00136545035648005
-65.4841249515504,0.0296331835717247,0.00172916811241138
-64.7799945757273,0.0300743889057685,0.00205440322342241
-64.0758641999041,0.0297165988785977,0.00232436806843697
-63.371733824081,0.0287030293432433,0.00252754745482636
-62.6676034482579,0.0271657115965766,0.00265714570818844
-61.9634730724348,0.0252258467832699,0.0027105554448804
-61.2593426966117,0.0229941602997585,0.00268884802730539
-60.5552123207885,0.0205712561982016,0.00259628570195284
-59.8510819449654,0.0180479715904439,0.00243985542019261
-59.1469515691423,0.0155057310519766,0.0022288243418228
-58.4428211933192,0.0130169010258993,0.00197431702137145
-57.738690817496,0.0106451442268807,0.00168891427715188
-57.0345604416729,0.00844577404512038,0.00138627374307191
-56.3304300658498,0.0064661089503099,0.00108077210319672
-55.6262996900267,0.00474582689559424,0.000787169009065594
-54.9221693142036,0.00331731972153316,0.000520292679762308
-54.2180389383804,0.00220604756006245,0.000294747184739379
-53.5139085625573,0.00143089323845532,0.00012464140939603
-52.8097781867342,0.00100451668328372,2.33397034099094e-05
-52.1056478109111,0.00093370932437967,3.23421182259815e-06
-51.4015174350879,0.00121974849879664,7.5538888878869e-05
-50.6973870592648,0.00185875185477079,0.000250105194619693
-49.9932566834417,0.00284203175568245,0.000535259474229047
-49.2891263076186,0.00415644968401729,0.000937662020134433
-48.5849959317955,0.00578477064532776,0.00146218781686119
-47.8808655559723,0.00770601757219444,0.00211182896864059
-47.1767351801492,0.00989582572818732,0.00288761880977164
-46.4726048043261,0.0123267971118272,0.00378857769773668
-45.768474428503,0.0149688548605468,0.00481168048907074
-45.0643440526798,0.0177895976546524,0.00595184569798469
-44.3602136768567,0.0207546541212853,0.00720194633774207
-43.6560833010336,0.0238280372383824,0.00855284244478977
-42.9519529252105,0.0269724987386385,0.00999343528564243
-42.2478225493874,0.0301498835134669,0.0115107432465206
-41.5436921735642,0.0333214840169611,0.0130899994057427
-40.8395617977411,0.0364483946698561,0.0147147707888706
-40.135431421918,0.0394918662634897,0.0163670993066092
-39.4313010460949,0.0424136603637637,0.0180276643754597
-38.7271706702717,0.0451764037151055,0.0196759672211264
-38.0230402944486,0.0477439426444291,0.0212905368646774
-37.3189099186255,0.0500816974650969,0.0228491577914596
-36.6147795428024,0.0521570168808806,0.0243291193027663
-35.9106491669792,0.0539395323899227,0.0257074865502596
-35.2065187911561,0.0554015126886979,0.026961393253146
-34.502388415333,0.0565182180759743,0.0280683560981064
-33.7982580395099,0.0572682548567749,0.0290066108219788
-33.0941276636868,0.0576339297463387,0.0297554699771958
-32.3899972878636,0.0576016042740825,0.0302957023799751
-31.6858669120405,0.0571620491875614,0.0306099342412647
-30.9817365362174,0.0563107988564313,0.0306830719804406
-30.2776061603943,0.0550485056764089,0.0305027467217591
-29.5734757845711,0.0533812944732343,0.0300597804735632
-28.869345408748,0.0513211169066315,0.0293486739902413
-28.1652150329249,0.0488861058742699,0.0283681163169417
-27.4610846571018,0.046100929915726,0.027121516017039
-26.7569542812787,0.0429971476164443,0.025617554082355
-26.0528239054555,0.0396135620116988,0.0238707585261342
-25.3486935296324,0.0359965749905544,0.0219021006587713
-24.6445631538093,0.032200541699828,0.0197396130462941
-23.9404327779862,0.0282881249480504,0.0174190291515993
-23.236302402163,0.0243306496094269,0.0149844446584419
-22.5321720263399,0.020408457027799,0.0124890004781794
-21.8280416505168,0.016611259420606,0.00999558743926835
-21.1239112746937,0.0130384942828457,0.00757757265951595
-20.4197808988706,0.00979967879103639,0.00531954760108454
-19.7156505230474,0.00701476420717761,0.00331809780825023
-19.0115201472243,0.00481449028271203,0.00168259432791534
-18.3073897714012,0.00334073966248633,0.000536006812874266
-17.6032593955781,0.00274689228871282,1.57383078335519e-05
-16.8991290197549,0.00319817980493063,0.000274481718185346
-16.1949986439318,0.0048720399599671,0.00148109796153483
-15.4908682681087,0.00795847101189918,0.0038215158019814
-14.7867378922856,0.0126603861320146,0.00749965336715349
-14.0826075164625,0.0191939678087734,0.0127383613479972
-13.3784771406393,0.0277890222517691,0.019780387881319
-12.6743467648162,0.03868933379569,0.0288893651150812
-11.9702163889931,0.0521530193042809,0.0403508174564532
-11.26608601317,0.0684528825743039,0.0544731915026134
-10.5619556373468,0.0878767687395,0.0715889076543084
-9.85782526152371,0.110727918674551,0.0920554334121637
-9.1536948857006,0.137325323399039,0.116256378355747
-8.44956450987747,0.168004078481411,0.144602610805391
-7.74543413405435,0.203115738442936,0.177533396166761
-7.04130375823122,0.243028671161669,0.215517556958184
-6.3371733824081,0.288128412276414,0.25905465452073
-5.63304300658498,0.338818019590681,0.308676192411041
-4.92891263076186,0.395518427476651,0.364946841476926
-4.22478225493873,0.458668801279134,0.428465686615694
-3.52065187911562,0.528726891719533,0.499867495215254
-2.81652150329249,0.606169389299808,0.579824007277965
-2.11239112746937,0.69149227870643,0.669045247227236
-1.40826075164624,0.785211193214346,0.768280857396881
-0.704130375823127,0.887861769090939,0.87832145320323
0,1,1


==> data/text/phi_psisq_r_3_high_damp.csv <==
z,phi,psisq
-45.5069632643327,0.0118569451063153,0.000166891783613011
-45.0472969687333,0.0186526822185752,1.03000094391949e-05
-44.587630673134,0.0239967249865971,2.99957869623317e-05
-44.1279643775347,0.0280572248067914,0.000173499545589233
-43.6682980819354,0.0309918847685303,0.00039632264590885
-43.2086317863361,0.0329482436812627,0.000661343844808529
-42.7489654907367,0.0340639601016293,0.000938206204356948
-42.2892991951374,0.0344670963605766,0.00120273444445373
-41.8296328995381,0.0342764025904718,0.00143637273924574
-41.3699666039388,0.0336016007522181,0.00162564295731007
-40.9103003083395,0.0325436686623682,0.00176162334560366
-40.4506340127401,0.0311951240202401,0.00183944765717969
-39.9909677171408,0.0296403084350312,0.00185782472267054
-39.5313014215415,0.0279556714529331,0.00181857846553754
-39.0716351259422,0.0262100545842462,0.00172620836108728
-38.6119688303429,0.0244649753304947,0.00158747033925474
-38.1523025347435,0.0227749112115409,0.00141097813115298
-37.6926362391442,0.0211875837927,0.00120682505938956
-37.2329699435449,0.019744242711855,0.000986226272149664
-36.7733036479456,0.018479949706571,0.000761181421045845
-36.3136373523463,0.0174238626412103,0.000544157782734504
-35.8539710567469,0.0165995195340467,0.000347793824299018
-35.3943047611476,0.0160251225843804,0.000184623212399562
-34.9346384655483,0.0157138221996528,6.68192661896053e-05
-34.474972169949,0.0156740010225607,5.95985399908971e-06
-34.0153058743497,0.0159095579581717,1.28127337842885e-05
-33.5556395787503,0.0164201922010381,9.71413373443441e-05
-33.095973283151,0.0172016872623122,0.000267530998304488
-32.6363069875517,0.0182461949968607,0.000531235623865936
-32.1766406919524,0.0195425196303795,0.000894044810322473
-31.7169743963531,0.0210764017865082,0.00136017140234371
-31.2573081007537,0.0228308025139449,0.00193215949602501
-30.7976418051544,0.024786187313561,0.00261081288570415
-30.3379755095551,0.0269208101655158,0.00339514395454454
-29.8783092139558,0.0292109975563709,0.00428234300888531
-29.4186429183565,0.0316314325062053,0.00526776805635787
-28.9589766227571,0.0341554385957301,0.00634495502776933
-28.4993103271578,0.0367552639934026,0.00750564844275243
-28.0396440315585,0.0394023654825416,0.00873985251918235
-27.5799777359592,0.0420676924884419,0.01003590272636
-27.1203114403599,0.0447219711054889,0.0113805577819621
-26.6606451447606,0.0473359881242734,0.0127591120927581
-26.2009788491612,0.049880875058706,0.0141555286390931
-25.7413125535619,0.0523283921731322,0.0155525923031386
-25.2816462579626,0.0546512125094467,0.0169320836409088
-24.8219799623633,0.0568232059142086,0.0182749730980443
-24.3623136667639,0.0588197230657553,0.0195616356693622
-23.9026473711646,0.0606178795013179,0.0207720860021729
-23.4429810755653,0.0621968396441356,0.0218862339433634
-22.983314779966,0.0635381008305703,0.0228841605302479
-22.5236484843667,0.0646257773372215,0.0237464144251844
-22.0639821887674,0.0654468844080406,0.0244543287939583
-21.604315893168,0.0659916222814462,0.0249903586279324
-21.1446495975687,0.0662536602174381,0.0253384385099643
-20.6849833019694,0.0662304205247125,0.0254843608240896
-20.2253170063701,0.0659233625877764,0.0254161744089721
-19.7656507107708,0.0653382668940625,0.025124603655121
-19.3059844151714,0.0644855190610436,0.0246034880458746
-18.8463181195721,0.0633803938633474,0.0238502421421501
-18.3866518239728,0.0620433392598715,0.0228663360109611
-17.9269855283735,0.0605002604208975,0.0216577960977012
-17.4673192327742,0.0587828037552061,0.0202357265421938
-17.0076529371748,0.0569286409371917,0.0186168509385101
-16.5479866415755,0.054981752933977,0.0168240745385517
-16.0883203459762,0.0529927140325278,0.0148870668994019
-15.6286540503769,0.0510189758667676,0.0128428649744423
-15.1689877547776,0.0491251514446922,0.0107364966482365
-14.7093214591782,0.0473832991754846,0.00862162471518093
-14.2496551635789,0.0458732068966295,0.00656121130192146
-13.7899888679796,0.0446826759010281,0.00462820273353751
-13.3303225723803,0.0439078049641127,0.00290623484349242
-12.870656276781,0.0436532743709613,0.00149035872735058
-12.4109899811816,0.0440326299434127,0.0004877869402613
-11.9513236855823,0.0451685670671806,1.86601382092593e-05
-11.491657389983,0.0471932147189687,0.000216834163031738
-11.0319910943837,0.0502484194935851,0.00123068757120247
-10.5723247987844,0.0544860296310574,0.00322394960638218
-10.112658503185,0.0600681790437467,0.00637654861573582
-9.65299220758572,0.0671675713434631,0.0108854809100165
-9.1933259119864,0.0759677638685798,0.0169657000674159
-8.73365961638708,0.0866634517111479,0.024851026681182
-8.27399332078776,0.0994607517440112,0.0347950785510024
-7.81432702518844,0.114577486647921,0.0470722213181554
-7.35466072958912,0.13224346893865,0.0619785395444272
-6.89499443398979,0.152700784994109,0.0798328282347961
-6.43532813839047,0.176204079081458,0.100977604803882
-5.97566184279115,0.203020837384225,0.125780141486166
-5.51599554719184,0.233431672029418,0.154633518189971
-5.05632925159252,0.26773060511464,0.187957695795218
-4.5966629559932,0.306225352735205,0.226200609894937
-4.13699666039388,0.349237609011251,0.269839284980554
-3.67733036479456,0.397103330114856,0.319380969070944
-3.21766406919524,0.450173018297151,0.375364288785245
-2.75799777359592,0.508812005915438,0.438360424859442
-2.2983314779966,0.573400739460301,0.508974308106723
-1.83866518239728,0.644335063582723,0.587845835821588
-1.37899888679796,0.722026505121197,0.675651108627741
-0.919332591198639,0.806902557128849,0.773103687769736
-0.45966629559932,0.899406962900544,0.880955872848397
0,1,1


==> data/text/phis.csv <==
z,phiz,phizd2sq
-100,0.01,0.0004
-98.989898989899,0.0101020408163265,0.000408204914618909
-97.979797979798,0.0102061855670103,0.000416664895312998
-96.969696969697,0.0103125,0.000425390625
-95.959595959596,0.0104210526315789,0.000434393351800554
-94.9494949494949,0.010531914893617,0.000443684925305568
-93.9393939393939,0.0106451612903226,0.000453277835587929
-92.9292929292929,0.0107608695652174,0.000463185255198488
-91.9191919191919,0.0108791208791209,0.000473421084410095
-90.9090909090909,0.011,0.000484
-89.8989898989899,0.011123595505618,0.000494937507890418
-88.8888888888889,0.01125,0.00050625
-87.8787878787879,0.0113793103448276,0.000517954815695601
-86.8686868686869,0.0115116279069767,0.000530070308274743
-85.8585858585859,0.0116470588235294,0.000542615916955017
-84.8484848484848,0.0117857142857143,0.000555612244897959
-83.8383838383838,0.0119277108433735,0.000569081143852519
-82.8282828282828,0.0120731707317073,0.000583045806067817
-81.8181818181818,0.0122222222222222,0.000597530864197531
-80.8080808080808,0.012375,0.0006125625
-79.7979797979798,0.0125316455696203,0.000628168562730332
-78.7878787878788,0.0126923076923077,0.000644378698224852
-77.7777777777778,0.0128571428571429,0.000661224489795919
-76.7676767676768,0.0130263157894737,0.000678739612188366
-75.7575757575758,0.0132,0.00069696
-74.7474747474747,0.0133783783783784,0.000715924032140248
-73.7373737373737,0.0135616438356164,0.000735672734096453
-72.7272727272727,0.01375,0.00075625
-71.7171717171717,0.013943661971831,0.000777702836738742
-70.7070707070707,0.0141428571428571,0.000800081632653061
-69.6969696969697,0.0143478260869565,0.000823440453686199
-68.6868686868687,0.0145588235294118,0.000847837370242212
-67.6767676767677,0.0147761194029851,0.000873334818445085
-66.6666666666667,0.015,0.000899999999999994
-65.6565656565656,0.0152307692307692,0.000927905325443777
-64.6464646464646,0.01546875,0.000957128906249983
-63.6363636363636,0.0157142857142857,0.000987755102040786
-62.6262626262626,0.0159677419354839,0.00101987513007279
-61.6161616161616,0.0162295081967213,0.00105358774522969
-60.6060606060606,0.0165,0.00108899999999985
-59.5959595959596,0.0167796610169492,0.00112622809537463
-58.5858585858586,0.0170689655172414,0.00116539833531466
-57.5757575757576,0.0173684210526316,0.00120664819944522
-56.5656565656566,0.0176785714285714,0.0012501275510191
-55.5555555555556,0.018,0.00129599999999776
-54.5454545454545,0.0183333333333333,0.0013444444444406
-53.5353535353535,0.0186792452830189,0.00139565681736611
-52.5252525252525,0.0190384615384615,0.00144985207099452
-51.5151515151515,0.0194117647058824,0.00150726643596653
-50.5050505050505,0.0198,0.00156815999996616
-49.4949494949495,0.0202040816326531,0.00163281965841725
-48.4848484848485,0.020625,0.00170156249989918
-47.4747474747475,0.021063829787234,0.00177473970104803
-46.4646464646465,0.0215217391304348,0.00185274102049253
-45.4545454545455,0.022,0.00193599999947808
-44.4444444444444,0.0225,0.00202499999909538
-43.4343434343434,0.0230232558139535,0.00212028123152942
-42.4242424242424,0.0235714285714286,0.00222244897686566
-41.4141414141414,0.0241463414634146,0.00233218321953075
-40.4040404040404,0.02475,0.00245024999174695
-39.3939393939394,0.0253846153846154,0.00257751477851321
-38.3838383838384,0.0260526315789474,0.00271495842364335
-37.3737373737374,0.0267567567567568,0.00286369608467227
-36.3636363636364,0.0275,0.00302499992317686
-35.3535353535353,0.0282857142857143,0.00320032639593271
-34.3434343434343,0.0291176470588235,0.00339134924447464
-33.3333333333333,0.0299999999999999,0.00359999958400212
-32.3232323232323,0.0309374999999997,0.00382851489190597
-31.3131313131313,0.0319354838709669,0.00407949922586639
-30.3030303030303,0.0329999999999977,0.00435599770966829
-29.2929292929293,0.0341379310344763,0.00466158927976926
-28.2828282828283,0.0353571428571244,0.00500050298459979
-27.2727272727273,0.0366666666666142,0.0053777649120278
-26.2626262626263,0.0380769230767735,0.00579938529310015
-25.2525252525252,0.0395999999995728,0.0062725987937152
-24.2424242424242,0.041249999998778,0.00680617590973082
-23.2323232323232,0.0430434782573682,0.00741083040273933
-22.2222222222222,0.0449999999899486,0.00809975788732514
-21.2121212121212,0.0471428571139431,0.00888935560404422
-20.2020202020202,0.0494999999166358,0.00980019558802911
-19.1919191919192,0.0521052629169391,0.0108583568439489
-18.1818181818182,0.0549999993016078,0.012097273162598
-17.1717171717172,0.0582352920871411,0.0135603323228876
-16.1616161616162,0.0618749940760076,0.0153045869842687
-15.1515151515152,0.0659999826489999,0.0174061369014545
-14.1414141414141,0.0707142346674259,0.01996806650154
-13.1313131313131,0.0761536952031886,0.0231323592565142
-12.1212121212121,0.0824995509668435,0.0270981170645056
-11.1111111111111,0.0899986549195328,0.0321499726039303
-10.1010101010101,0.0989959372299142,0.0387033195856218
-9.09090909090909,0.109987604586144,0.0473778884445772
-8.08080808080808,0.123711709163962,0.0591201645234533
-7.07070707070707,0.14130840916782,0.0754119128541598
-6.06060606060606,0.164615057222921,0.0986341045980231
-5.05050505050505,0.196731592749161,0.132718069604596
-4.04040404040404,0.243146384968918,0.184340399782835
-3.03030303030303,0.314060670250229,0.265172037112757
-2.02020202020202,0.429348808991984,0.39621942615566
-1.01010101010101,0.629459630282721,0.616412330445
0,1,1

